Quantum Chromodynamics (CERN-2014-001)

I review the basics of perturbative QCD, including infrared divergences and safety, collinear and $k_T$ factorization theorems, and various evolution equations and resummation techniques for single- and double-logarithmic corrections. I then elaborate its applications to studies of jet substructures and hadronic two-body heavy-quark decays.

==> fancyvrb.txt <==
FILE QUARANTINED

Microsoft Forefront Security has identified that the attachment called "AEPSHEP_li.zip->fancyvrb.ins" is potentially dangerous and has been replaced by this message. (reference CERNMX30:AEPSHEP_li.zip->fancyvrb.ins)
For more information see: [http://cern.ch/mmmservices/Help/?kBID=171010]
The CERN Antivirus Service
